Laser guide star return-flux gain from frequency chirping

Spectral hole burning reduces sodium laser guide star efficiency. Due to photon recoil, atoms that are initially resonant with the single-frequency laser get Doppler shifted out of resonance, which reduces the return flux. Frequency-chirped (also known as frequency-swept) continuous-wave lasers have the potential to mitigate the effect of spectral hole burning and even increase the laser guide star efficiency beyond the theoretical limit of a single-frequency laser. On-sky measurements of a frequency-chirped, single-frequency laser guide star are performed at the Roque de los Muchachos Observatory on La Palma. In the experiment, a 35-cm telescope and a fast photon counting receiver system are employed to resolve the return flux response during laser frequency sweeps gaining insights into the population dynamics of the sodium layer. At a launched laser power of 16.5 W, we find a maximum gain in return flux of 22\% compared to a fixed-frequency laser. Our results suggest a strong dependence of chirping gain on power density at the mesosphere, i.e. laser power and seeing. Maximum gains are recorded at a chirping amplitude on the order of 150 MHz and a chirping rate of 0.8 MHz $\mu$s$^{-1}$, as predicted by theory. Time-resolved measurements during the chirping period confirm our understanding of the population dynamics in the sodium layer. To our knowledge these are the first measurements of return flux enhancement for laser guide stars excited by a single frequency-chirped continuous-wave laser. For higher laser powers, the effectiveness of chirping is expected to increase, which could be highly beneficial for telescopes equipped with high-power laser guide star adaptive optics systems, also for emerging space awareness applications using laser guide stars such as satellite imaging and ground-to-space optical communications.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
